When Do Decision Models Help LLM-Driven Network Discovery?

Network discovery, the identification of live hosts and their exposed services, is the first phase of every penetration test, and it is increasingly automated by harnesses driven by large language models (LLMs). To mitigate hallucinated or unsafe commands, recent work proposes inserting fast, non-generative decision models to validate actions prior to execution. This paper quantifies whether such validation improves discovery across three network scales (n = 10, 100, and 1,000) in a simulation calibrated on a 30-node containerized testbed. Our findings show that chunked batch dispatch recovers 92% to 100% of open ports in large-scale networks, whereas single-host dispatch collapses to under 6% due to context saturation and scan latency. Furthermore, at the measured proposal quality of the local model, decision gating increases its port recall from 75.5% to 89.0% on small networks and intercepts costly decoy tarpits, but it imposes additional latency on frontier models during early host discovery.

==> data/cov_large_laya.dat <==
t r
0 0.00
10 0.00
20 0.00
30 0.19
40 0.19
50 0.38
60 3.21
70 7.83
80 12.56
90 13.67
100 15.22
110 18.02
120 19.17
130 20.71
140 23.20
150 26.23
160 29.49
170 33.02
180 35.49
190 37.80
200 39.82
210 41.90
220 43.60
230 45.62
240 46.93
250 48.71
260 50.39
270 51.86
280 54.97
290 55.28
300 57.68
310 60.69
320 62.48
330 65.13
340 66.32
350 68.67
360 71.26
370 72.76
380 74.87
390 77.00
400 79.46
410 81.52
420 83.95
430 86.20
440 87.67
450 89.15
460 91.26
470 93.18
480 95.50
490 95.82
500 96.14
510 96.45
520 96.45
530 96.93
540 97.10
550 97.28
560 97.62
570 97.78
580 98.17
590 98.73
600 98.96


==> data/cov_large_none.dat <==
t r
0 0.00
10 0.00
20 0.00
30 0.00
40 0.00
50 0.00
60 5.04
70 11.79
80 14.05
90 14.44
100 18.39
110 19.80
120 20.08
130 23.55
140 27.71
150 32.44
160 38.43
170 39.15
180 39.43
190 44.15
200 44.71
210 44.71
220 49.41
230 50.29
240 50.58
250 55.27
260 56.52
270 56.83
280 60.94
290 65.93
300 68.28
310 68.57
320 72.51
330 74.81
340 75.14
350 78.10
360 81.81
370 82.55
380 83.49
390 88.18
400 88.80
410 89.14
420 97.31
430 99.78
440 100.00
450 100.00
460 100.00
470 100.00
480 100.00
490 100.00
500 100.00
510 100.00
520 100.00
530 100.00
540 100.00
550 100.00
560 100.00
570 100.00
580 100.00
590 100.00
600 100.00


==> data/cov_llama_laya.dat <==
t r
0 0.00
10 0.00
20 0.00
30 0.00
40 0.00
50 0.31
60 0.62
70 0.97
80 1.51
90 3.00
100 4.67
110 5.41
120 6.78
130 8.29
140 9.78
150 11.32
160 12.99
170 14.31
180 15.73
190 17.15
200 19.05
210 20.68
220 22.17
230 24.68
240 26.36
250 28.58
260 30.30
270 31.83
280 33.22
290 35.14
300 37.20
310 39.32
320 40.29
330 41.29
340 43.89
350 46.02
360 47.19
370 47.94
380 49.91
390 51.65
400 53.47
410 54.98
420 56.87
430 58.33
440 60.46
450 61.75
460 63.17
470 65.64
480 67.05
490 68.24
500 70.02
510 71.20
520 72.76
530 74.27
540 75.96
550 76.86
560 78.37
570 79.89
580 81.20
590 82.10
600 83.30


==> data/cov_llama_none.dat <==
t r
0 0.00
10 0.00
20 0.00
30 0.00
40 0.15
50 0.31
60 0.90
70 1.46
80 1.99
90 2.95
100 4.83
110 5.89
120 6.72
130 8.35
140 10.92
150 12.58
160 13.98
170 15.59
180 16.75
190 18.41
200 21.32
210 23.88
220 25.36
230 27.30
240 28.95
250 31.81
260 34.83
270 37.26
280 38.20
290 39.15
300 40.79
310 41.98
320 43.52
330 45.32
340 46.51
350 47.67
360 49.20
370 51.43
380 53.27
390 54.65
400 57.08
410 60.16
420 62.05
430 63.20
440 65.28
450 67.89
460 70.37
470 72.57
480 73.74
490 75.33
500 77.21
510 78.77
520 80.35
530 81.52
540 83.14
550 84.69
560 86.01
570 87.27
580 88.97
590 90.44
600 91.63

